From Boolean Functional Equations to Control Software

Many software as well digital hardware automatic synthesis methods define the set of implementations meeting the given system specifications with a boolean relation K. In such a context a fundamental step in the software (hardware) synthesis process is finding effective solutions to the functional equation defined by K. This entails finding a (set of) boolean function(s) F (typically represented using OBDDs, Ordered Binary Decision Diagrams) such that: 1) for all x for which K is satisfiable, K(x, F(x)) = 1 holds; 2) the implementation of F is efficient with respect to given implementation parameters such as code size or execution time. While this problem has been widely studied in digital hardware synthesis, little has been done in a software synthesis context. Unfortunately the approaches developed for hardware synthesis cannot be directly used in a software context. This motivates investigation of effective methods to solve the above problem when F has to be implemented with software. In this paper we present an algorithm that, from an OBDD representation for K, generates a C code implementation for F that has the same size as the OBDD for F and a WCET (Worst Case Execution Time) at most O(nr), being n = |x| the number of arguments of functions in F and r the number of functions in F.

==> abs.txt <==
Many software as well digital hardware automatic synthesis methods define the
set of implementations meeting the given system specifications with a boolean
relation K. In such a context a fundamental step in the software (hardware)
synthesis process is finding effective solutions to the functional equation
defined by K.  This entails finding a (set of) boolean function(s) F  (typically
represented using OBDDs, Ordered Binary Decision Diagrams) such that: 1) for all
x for which K is satisfiable, K(x, F(x)) = 1 holds; 2) the implementation of F
is efficient  with respect to given implementation parameters such as code size
or execution time. While this problem has been widely studied in digital
hardware synthesis, little has been done in a software synthesis context. 
Unfortunately the approaches developed for hardware synthesis cannot be directly
used in a software context. This motivates investigation of effective methods to
solve the above problem when F has to be implemented with software.

In this paper we present an algorithm that, from an OBDD representation for K,
generates a C code implementation for F that has the same size as the OBDD for F
and a WCET  (Worst Case Execution Time) at most O(nr), being n = |x| the number
of arguments of functions in F and r = |F| the number of functions in F. 

